CO2 adsorption mechanisms in hydrated silica nanopores: Insights from grand canonical Monte Carlo to classical and ab initio molecular dynamics

Understanding interfacial phenomena in confined systems is important for optimizing CO2 capture technologies. Here, we present a comprehensive investigation of CO2 adsorption in hydrated amorphous silica nanopores through an integrated computational approach combining grand canonical Monte Carlo (GCMC), classical molecular dynamics (MD), and ab initio molecular dynamics (AIMD) simulations. The excess adsorption isotherms reveal a marked hydration dependence, with CO2 uptake decreasing from 7.6 to 2.6 mmol/g as water content increases from 1 to 15 wt%. Analysis of adsorption kinetics demonstrates a distinctive bimodal process, characterized by rapid initial uptake followed by slower diffusion-limited adsorption, with the latter becoming increasingly dominant at higher hydration levels. Classical MD simulations reveal an inverse correlation between hydration and CO2 mobility, with self-diffusion coefficients decreasing across the studied hydration range. Density profile analysis indicates a hydration-induced transition in CO2 distribution from central pore regions to surface-proximate domains, accompanied by restructuring of interfacial water networks. Notably, AIMD simulations capture previously unrecognized chemical processes, including proton transfer mechanisms leading to surface silanol formation with characteristic O-O distances of 2.4-2.5 {\AA}, and spontaneous CO2 hydration yielding carbonate species through water-mediated reaction pathways. These findings demonstrate the dual role of confined water as both a spatial competitor and reaction medium for CO2 capture, providing molecular-level insights with quantum mechanical accuracy for design of carbon capture materials.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate.tex (the template with example text)

 - rsc-articletemplate.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


